Analogical-based Bayesian Optimization

Some real-world problems revolve to solve the optimization problem \max_{x\in\mathcal{X}}f\left(x\right) where f\left(.\right) is a black-box function and X might be the set of non-vectorial objects (e.g., distributions) where we can only define a symmetric and non-negative similarity score on it. This setting requires a novel view for the standard framework of Bayesian Optimization that generalizes the core insightful spirit of this framework. With this spirit, in this paper, we propose Analogical-based Bayesian Optimization that can maximize black-box function over a domain where only a similarity score can be defined. Our pathway is as follows: we first base on the geometric view of Gaussian Processes (GP) to define the concept of influence level that allows us to analytically represent predictive means and variances of GP posteriors and base on that view to enable replacing kernel similarity by a more genetic similarity score. Furthermore, we also propose two strategies to find a batch of query points that can efficiently handle high dimensional data.

==> algorithm.inc <==
# Algorithm textclass definition file. Taken from initial LyX source code
# Author:  BG <nicolas.marsgui@libertysurf.fr>
# Version: 0.3

# This file contains a text style related to the algorithm and algorithmic
# packages, in order to write some algorithms through lyx.

Style Algorithm
#  Margin               First_Dynamic
  LatexType             Item_Environment
  LatexName             algor
  NextNoIndent          1
  LeftMargin            MM
  LabelSep              xxx
  ItemSep               0
  TopSep                0.5
  BottomSep             0.5
  ParSep                0
  Align                 Block
  AlignPossible         Block, Left
  LabelType             Manual
  LabelString           MM
  FreeSpacing           0

  # label font definition
  LabelFont
    Series              Bold
  EndFont

  Preamble
    \usepackage{algolyx}
  EndPreamble
End

Style Algorithm_(num)
  CopyStyle             Algorithm
  LatexParam            [1]
End


